Harbormaster: Evidence-Gated, Replay-Safe Maritime Anomaly Detection on AWS

Ships broadcast their positions through the Automatic Identification System (AIS), and those reports can be false or missing. An operator who acts on an anomaly alert needs that alert to be attributable, reviewable, and recoverable after a failure. This paper describes Harbormaster, a production-shaped system on AWS that follows three rules. Physics checks run on every report before any learned model runs. The DynamoDB read store is an idempotent projection of PostgreSQL, and a guard on the log sequence number (LSN) of each change protects every write to it. A candidate model must pass a holdout gate and a shadow comparison before a canary gives it traffic, and a burn-rate check guards each canary step. The paper proves that replaying any prefix or suffix of the change log leaves each projected key at the value of its highest applied LSN. It also notes effects this result does not cover, such as repeated cache invalidations and repeated audit rows. In a bounded AWS window, a one-hour soak returned 35,999 HTTP 200 responses to 36,000 requests, with a 95th-percentile (p95) client latency of 142.751 ms. In a separate bounded AWS run of 900 s, the stream path received a burst of 400 records/s, and its consumer lag later drained to zero. Every number in the paper carries a label that says where it was measured, and the paper lists the parts of the design that were never built.

==> figures/data/backpressure.csv <==
t_s,backpressure
2.240907,0
5.804434,0
9.258377,0
12.797401,0
16.202778,0
19.360958,0
22.629478,0
25.922153,0
29.108665,0
32.429138,0
35.823895,0
39.151344,0
42.487420,0
45.875475,0
49.127262,0
52.308351,0
55.582648,0
59.023430,0
62.377472,0
65.900977,0
69.273559,0
72.671584,0
76.132184,0
79.547645,0.101
82.904721,0.101
86.268255,0.101
89.775487,0.268
93.130501,0.268
96.505480,0.268
99.914721,0.428
103.267393,0.428
106.542622,0.428
109.871595,0.595
113.251274,0.595
116.661200,0.595
120.047170,0.761
123.482453,0.761
126.913135,0.761
130.188707,0.927
133.628349,0.927
136.971541,0.927
140.314232,0.992
143.751727,0.992
146.918975,0.992
150.221613,0.992
153.478927,0.992
156.963293,0.992
160.318062,0.998
163.497535,0.998
166.740029,0.998
170.065739,0.998
173.488447,0.998
176.790443,0.998
180.116315,0.998
183.424187,0.998
186.769634,0.998
190.124362,0.998
193.391621,0.998
196.550036,0.998
199.820375,0.998
202.991452,0.997
206.441948,0.997
209.706166,0.997
213.107669,0.997
216.432965,0.998
219.777663,0.998
223.056766,0.998
226.359674,0.997
229.694546,0.997
232.866608,0.997
236.134160,0.998
239.421455,0.998
242.674334,0.998
246.105301,0.997
249.354847,0.997
252.717655,0.997
256.039125,0.997
259.433165,0.998
262.728728,0.998
266.197259,0.998
269.574433,0.987
272.940458,0.987
276.157281,0.987
279.590365,0.987
282.907308,0.987
286.146999,0.987
289.411869,0.987
292.780901,0.987
296.124973,0.987
299.435553,0.987
302.769862,0.987
306.126686,0.987
309.439268,0.987
312.792163,0.987
316.031802,0.987
319.279237,0.987
322.811083,0.987
326.074555,0.987
329.496254,0.998
333.077390,0.998
336.449317,0.998
339.712550,0.997
343.186301,0.997
346.417915,0.997
349.754259,0.997
353.093051,0.998
356.414658,0.998
359.717335,0.998
363.127049,0.996
366.532542,0.996
369.809276,0.996
373.177965,0.996
376.426658,0.996
379.879319,0.996
383.026371,0.996
386.209316,0.996
389.519921,0.996
392.840659,0.995
396.074897,0.995
399.496716,0.995
402.752867,0.995
406.227400,0.996
409.495786,0.996
412.891394,0.996
416.402935,0.995
419.557201,0.995
422.874274,0.995
426.426528,0.997
429.687990,0.997
433.024313,0.997
436.285299,0.997
439.593757,0.997
442.891802,0.997
446.167244,0.997
449.392836,0.997
452.640541,0.997
455.932498,0.998
459.236165,0.998
462.470056,0.998
465.852854,0.986
469.192580,0.986
472.501429,0.986
475.798619,0.987
479.161983,0.987
482.506329,0.987
485.879932,0.986
489.270927,0.986
492.631862,0.986
495.986399,0.987
499.163436,0.987
502.326975,0.987
505.684962,0.987
508.986805,0.987
512.280856,0.987
515.667553,0.987
519.004456,0.987
522.414047,0.987
525.926851,0.987
529.200478,0.998
532.547635,0.998
535.833802,0.998
539.166726,0.998
542.599033,0.998
545.874294,0.998
549.224660,0.998
552.499518,0.998
555.782497,0.998
559.152478,0.998
562.618863,0.998
565.857471,0.998
569.172398,0.997
572.459387,0.997
575.697427,0.997
578.905543,0.997
582.283817,0.997
585.718648,0.997
589.170711,0.997
592.440451,0.997
595.747518,0.997
599.144007,0.997
602.589400,0.997
605.800501,0.997
609.239822,0.997
612.661978,0.997
616.151890,0.997
619.429176,0.997
622.779125,0.997
625.980983,0.997
629.432721,0.997
632.750084,0.979
635.993877,0.979
639.651295,0.979
642.994306,0.874
646.186634,0.874
649.606729,0.874
653.068675,0.624
656.362574,0.624
659.835309,0.624
663.067771,0.459
666.488274,0.459
669.929517,0.459
673.218137,0.292
676.763328,0.292
680.043122,0.292
683.606439,0.144
686.887717,0.144
690.145249,0.144
693.506722,0
696.745171,0
700.144950,0
703.711250,0
707.071263,0
710.376526,0
713.751156,0
717.149084,0
720.619972,0
723.826539,0
727.192579,0
730.575737,0
734.320617,0
737.980522,0
741.287565,0
744.845206,0
748.150348,0
751.461751,0
754.735277,0
758.006112,0
761.209058,0
764.433545,0
767.827001,0
771.085585,0
774.358294,0
777.704824,0
781.041401,0
784.446666,0
787.954700,0
791.306632,0
794.658192,0
797.947473,0
801.418010,0
805.804024,0
809.072806,0
812.400920,0
815.842246,0
819.069406,0
822.365824,0
825.729104,0
829.249276,0
832.591422,0
836.034021,0
839.551325,0
842.819393,0
846.121355,0
849.582696,0
852.744196,0
856.205403,0
859.666757,0
862.957923,0
866.241287,0
869.498183,0
872.722968,0
876.186687,0
879.510863,0
882.791813,0
886.027103,0
889.361790,0
892.773472,0
896.015218,0
899.350209,0
901.362509,0


==> figures/data/lag.csv <==
t_s,kinesis_iterator_age_s,flink_millis_behind_s
-4.517178,0,0
55.482822,0,0
115.482822,0,0
175.482822,0,0
235.482822,139,0
295.482822,0,0
355.482822,0,0
415.482822,0,139
475.482822,0,139
535.482822,0,139
595.482822,0,139
655.482822,0,0
715.482822,0,0
775.482822,0,0
835.482822,0,0


==> figures/data/scale_events.csv <==
event,t_s
scale_requested,327.370066
pod_ready,329.259772
first_http_200,329.259772
returned_to_zero,918.238207


==> figures/data/stream_rate.csv <==
t_s,records_per_s
0,5
1,5
2,5
3,5
4,5
5,5
6,5
7,5
8,5
9,5
10,5
11,5
12,5
13,5
14,5
15,5
16,5
17,5
18,5
19,5
20,5
21,5
22,5
23,5
24,5
25,5
26,5
27,5
28,5
29,5
30,5
31,5
32,5
33,5
34,5
35,5
36,5
37,5
38,5
39,5
40,5
41,5
42,5
43,5
44,5
45,5
46,5
47,5
48,5
49,5
50,5
51,5
52,5
53,5
54,5
55,5
56,5
57,5
58,5
59,5
60,400
61,400
62,400
63,400
64,400
65,400
66,400
67,400
68,400
69,400
70,400
71,400
72,400
73,400
74,400
75,400
76,400
77,400
78,400
79,400
80,400
81,400
82,400
83,400
84,400
85,400
86,400
87,400
88,400
89,400
90,400
91,400
92,400
93,400
94,400
95,400
96,400
97,400
98,400
99,400
100,400
101,400
102,400
103,400
104,400
105,400
106,400
107,400
108,400
109,400
110,400
111,400
112,400
113,400
114,400
115,400
116,400
117,400
118,400
119,400
120,400
121,400
122,400
123,400
124,400
125,400
126,400
127,400
128,400
129,400
130,400
131,400
132,400
133,400
134,400
135,5
136,5
137,5
138,5
139,5
140,5
141,5
142,5
143,5
144,5
145,5
146,5
147,5
148,5
149,5
150,5
151,5
152,5
153,5
154,5
155,5
156,5
157,5
158,5
159,5
160,5
161,5
162,5
163,5
164,5
165,5
166,5
167,5
168,5
169,5
170,5
171,5
172,5
173,5
174,5
175,5
176,5
177,5
178,5
179,5
180,5
181,5
182,5
183,5
184,5
185,5
186,5
187,5
188,5
189,5
190,5
191,5
192,5
193,5
194,5
195,5
196,5
197,5
198,5
199,5
200,5
201,5
202,5
203,5
204,5
205,5
206,5
207,5
208,5
209,5
210,5
211,5
212,5
213,5
214,5
215,5
216,5
217,5
218,5
219,5
220,5
221,5
222,5
223,5
224,5
225,5
226,5
227,5
228,5
229,5
230,5
231,5
232,5
233,5
234,5
235,5
236,5
237,5
238,5
239,5
240,5
241,5
242,5
243,5
244,5
245,5
246,5
247,5
248,5
249,5
250,5
251,5
252,5
253,5
254,5
255,5
256,5
257,5
258,5
259,5
260,5
261,5
262,5
263,5
264,5
265,5
266,5
267,5
268,5
269,5
270,5
271,5
272,5
273,5
274,5
275,5
276,5
277,5
278,5
279,5
280,5
281,5
282,5
283,5
284,5
285,5
286,5
287,5
288,5
289,5
290,5
291,5
292,5
293,5
294,5
295,5
296,5
297,5
298,5
299,5
300,5
301,5
302,5
303,5
304,5
305,5
306,5
307,5
308,5
309,5
310,5
311,5
312,5
313,5
314,5
315,5
316,5
317,5
318,5
319,5
320,5
321,5
322,5
323,5
324,5
325,5
326,5
327,5
328,5
329,5
330,5
331,5
332,5
333,5
334,5
335,5
336,5
337,5
338,5
339,5
340,5
341,5
342,5
343,5
344,5
345,5
346,5
347,5
348,5
349,5
350,5
351,5
352,5
353,5
354,5
355,5
356,5
357,5
358,5
359,5
360,5
361,5
362,5
363,5
364,5
365,5
366,5
367,5
368,5
369,5
370,5
371,5
372,5
373,5
374,5
375,5
376,5
377,5
378,5
379,5
380,5
381,5
382,5
383,5
384,5
385,5
386,5
387,5
388,5
389,5
390,5
391,5
392,5
393,5
394,5
395,5
396,5
397,5
398,5
399,5
400,5
401,5
402,5
403,5
404,5
405,5
406,5
407,5
408,5
409,5
410,5
411,5
412,5
413,5
414,5
415,5
416,5
417,5
418,5
419,5
420,5
421,5
422,5
423,5
424,5
425,5
426,5
427,5
428,5
429,5
430,5
431,5
432,5
433,5
434,5
435,5
436,5
437,5
438,5
439,5
440,5
441,5
442,5
443,5
444,5
445,5
446,5
447,5
448,5
449,5
450,5
451,5
452,5
453,5
454,5
455,5
456,5
457,5
458,5
459,5
460,5
461,5
462,5
463,5
464,5
465,5
466,5
467,5
468,5
469,5
470,5
471,5
472,5
473,5
474,5
475,5
476,5
477,5
478,5
479,5
480,5
481,5
482,5
483,5
484,5
485,5
486,5
487,5
488,5
489,5
490,5
491,5
492,5
493,5
494,5
495,5
496,5
497,5
498,5
499,5
500,5
501,5
502,5
503,5
504,5
505,5
506,5
507,5
508,5
509,5
510,5
511,5
512,5
513,5
514,5
515,5
516,5
517,5
518,5
519,5
520,5
521,5
522,5
523,5
524,5
525,5
526,5
527,5
528,5
529,5
530,5
531,5
532,5
533,5
534,5
535,5
536,5
537,5
538,5
539,5
540,5
541,5
542,5
543,5
544,5
545,5
546,5
547,5
548,5
549,5
550,5
551,5
552,5
553,5
554,5
555,5
556,5
557,5
558,5
559,5
560,5
561,5
562,5
563,5
564,5
565,5
566,5
567,5
568,5
569,5
570,5
571,5
572,5
573,5
574,5
575,5
576,5
577,5
578,5
579,5
580,5
581,5
582,5
583,5
584,5
585,5
586,5
587,5
588,5
589,5
590,5
591,5
592,5
593,5
594,5
595,5
596,5
597,5
598,5
599,5
600,5
601,5
602,5
603,5
604,5
605,5
606,5
607,5
608,5
609,5
610,5
611,5
612,5
613,5
614,5
615,5
616,5
617,5
618,5
619,5
620,5
621,5
622,5
623,5
624,5
625,5
626,5
627,5
628,5
629,5
630,5
631,5
632,5
633,5
634,5
635,5
636,5
637,5
638,5
639,5
640,5
641,5
642,5
643,5
644,5
645,5
646,5
647,5
648,5
649,5
650,5
651,5
652,5
653,5
654,5
655,5
656,5
657,5
658,5
659,5
660,5
661,5
662,5
663,5
664,5
665,5
666,5
667,5
668,5
669,5
670,5
671,5
672,5
673,5
674,5
675,5
676,5
677,5
678,5
679,5
680,5
681,5
682,5
683,5
684,5
685,5
686,5
687,5
688,5
689,5
690,5
691,5
692,5
693,5
694,5
695,5
696,5
697,5
698,5
699,5
700,5
701,5
702,5
703,5
704,5
705,5
706,5
707,5
708,5
709,5
710,5
711,5
712,5
713,5
714,5
715,5
716,5
717,5
718,5
719,5
720,5
721,5
722,5
723,5
724,5
725,5
726,5
727,5
728,5
729,5
730,5
731,5
732,5
733,5
734,5
735,5
736,5
737,5
738,5
739,5
740,5
741,5
742,5
743,5
744,5
745,5
746,5
747,5
748,5
749,5
750,5
751,5
752,5
753,5
754,5
755,5
756,5
757,5
758,5
759,5
760,5
761,5
762,5
763,5
764,5
765,5
766,5
767,5
768,5
769,5
770,5
771,5
772,5
773,5
774,5
775,5
776,5
777,5
778,5
779,5
780,5
781,5
782,5
783,5
784,5
785,5
786,5
787,5
788,5
789,5
790,5
791,5
792,5
793,5
794,5
795,5
796,5
797,5
798,5
799,5
800,5
801,5
802,5
803,5
804,5
805,5
806,5
807,5
808,5
809,5
810,5
811,5
812,5
813,5
814,5
815,5
816,5
817,5
818,5
819,5
820,5
821,5
822,5
823,5
824,5
825,5
826,5
827,5
828,5
829,5
830,5
831,5
832,5
833,5
834,5
835,5
836,5
837,5
838,5
839,5
840,5
841,5
842,5
843,5
844,5
845,5
846,5
847,5
848,5
849,5
850,5
851,5
852,5
853,5
854,5
855,5
856,5
857,5
858,5
859,5
860,5
861,5
862,5
863,5
864,5
865,5
866,5
867,5
868,5
869,5
870,5
871,5
872,5
873,5
874,5
875,5
876,5
877,5
878,5
879,5
880,5
881,5
882,5
883,5
884,5
885,5
886,5
887,5
888,5
889,5
890,5
891,5
892,5
893,5
894,5
895,5
896,5
897,5
898,5
899,5

